The temperature and metallicity distributions of the ICM: insights with TNG-Cluster for XRISM-like observations

The new era of high-resolution X-ray spectroscopy will significantly improve our understanding of the intra-cluster medium (ICM) by providing precise constraints on its underlying physical properties. However, spectral fitting requires reasonable assumptions on the thermal and chemical distributions of the gas. We use the output of TNG-Cluster, the newest addition to the IllustrisTNG suite of cosmological magnetohydrodynamical simulations, to provide theoretical expectations for the multi-phase nature of the ICM across hundreds of z=$ clusters (M$_{500c} = 10^{14.0-15.3}~M_\odot$) based upon a realistic model for galaxy formation and evolution. We create and analyse, in an observer-like manner, end-to-end XRISM/Resolve mock observations towards cluster centres. We then systematically compare the intrinsic temperature and Fe abundance of the simulated gas with the inferred ones from spectral fitting via a variety of commonly used spectral-emission models. Our analysis suggests that models with a distribution of temperatures, better describe the broad thermal distributions of the ICM, as predicted by TNG-Cluster, but still incur biases in the inferred temperature of 0.5-2 keV (16th-84th percentiles). However, all spectral-emission models systematically underestimate the Fe abundance of the central ICM by 0.12 Solar (22 per cent), almost an order of magnitude higher than the abundance errors reported in the literature, primarily due to projection effects. Selecting only strong cool core clusters leads to minor improvements on inference quality, removing the majority of outliers but maintaining similar overall biases and cluster-to-cluster scatter.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
